Formation of Moving Magnetic Features and Penumbral Magnetic Fields with Hinode/SOT

Vector magnetic fields of moving magnetic features (MMFs) are well observed with the Solar Optical Telescope (SOT) aboard the Hinode satellite. We focus on the evolution of three MMFs with the SOT in this study. We found that an MMF having relatively vertical fields with polarity same as the sunspot is detached from the penumbra around the granules appeared in the outer penumbra. This suggests that granular motions in the outer penumbra are responsible for the disintegration of the sunspot. Two MMFs with polarity opposite to the sunspot are located around the outer edge of horizontal fields extending from the penumbra. This is an evidence that the MMFs with polarity opposite to the sunspot are prolongation of penumbral horizontal fields. Radshifts larger than sonic velocity in the photosphere are detected for some of the MMFs with polarity opposite to the sunspot.

==> 00README.txt <==
nohypertex

